Evaluation of Session-based Recommendation Algorithms

Recommender systems help users find relevant items of interest, for example on e-commerce or media streaming sites. Most academic research is concerned with approaches that personalize the recommendations according to long-term user profiles. In many real-world applications, however, such long-term profiles often do not exist and recommendations therefore have to be made solely based on the observed behavior of a user during an ongoing session. Given the high practical relevance of the problem, an increased interest in this problem can be observed in recent years, leading to a number of proposals for session-based recommendation algorithms that typically aim to predict the user's immediate next actions. In this work, we present the results of an in-depth performance comparison of a number of such algorithms, using a variety of datasets and evaluation measures. Our comparison includes the most recent approaches based on recurrent neural networks like GRU4REC, factorized Markov model approaches such as FISM or FOSSIL, as well as simpler methods based, e.g., on nearest neighbor schemes. Our experiments reveal that algorithms of this latter class, despite their sometimes almost trivial nature, often perform equally well or significantly better than today's more complex approaches based on deep neural networks. Our results therefore suggest that there is substantial room for improvement regarding the development of more sophisticated session-based recommendation algorithms.

==> charts_30music-hitrate.csv.txt <==
List Length;GRU;SR;SMF;S-KNN;SV-KNN
20;0.325692193;0.332310441;0.284285231;0.344321218;0.381867105
10;0.304175719;0.312018371;0.254672388;0.250134144;0.300151526
5;0.279579689;0.284530615;0.22227594;0.14236136;0.181305694
3;0.256430532;0.260056604;0.197035381;0.087693181;0.112531363
1;0.18351159;0.200451819;0.140477493;0.034407765;0.044199379


==> charts_8tracks-hitrate.csv.txt <==
List Length;GRU;SR;SMF;S-KNN;SV-KNN
20;0.018948047;0.017078491;0.023097359;0.037553231;0.035221311
10;0.011757199;0.012542929;0.014830814;0.019760875;0.021119285
5;0.007049458;0.0089928;0.009224223;0.007863561;0.010013998
3;0.00495975;0.006893648;0.006394424;0.003297457;0.004604643
1;0.002331101;0.003797367;0.003053873;0.000396623;0.000367161


==> charts_8tracks-sparsity-new.csv.txt <==
Days;AR;GRU4REC;SKNN;SR;V-SKNN
1;0.015985157;0.015913794;0.023406837;0.010418897;0.018839649
2;0.015296006;0.012085733;0.024029837;0.009914078;0.019308847
3;0.014422323;0.011678947;0.024533626;0.009327481;0.018067095
5;0.013898251;0.00821698;0.024875622;0.008634248;0.018648692
10;0.015283621;0.009200588;0.027981954;0.010189081;0.022076342
15;0.016473903;0.009657116;0.029675748;0.010702356;0.02415415
20;0.016973545;0.010201058;0.031153439;0.010751323;0.025502646
30;0.019757994;0.011223476;0.032988445;0.012899203;0.028078175
60;0.02416216;0.014604071;0.037474598;0.016464024;0.033117487


==> charts_8tracks-sparsity.csv.txt <==
Days;AR;GRU4REC;SKNN;SR;V-SKNN
1;0.015985157;0.006422608;0.023406837;0.010418897;0.018839649
2;0.015296006;0.005995657;0.024029837;0.009914078;0.019356057
3;0.014422323;0.006466531;0.024533626;0.009327481;0.018027904
5;0.013898251;0.006547906;0.024875622;0.008634248;0.018616594
10;0.015283621;0.007983981;0.027981954;0.010189081;0.02215238
15;0.016473903;0.008907269;0.029653026;0.010702356;0.024267763
20;0.016973545;0.009375661;0.031132275;0.010751323;0.025248677
30;0.019757994;0.010560979;0.03296896;0.012899203;0.028039204
60;0.02416216;0.013105776;0.037457376;0.016464024;0.033375814


==> charts_aotm-popbin.csv.txt <==
PopBin;SR;SKNN;V-SKNN;GRU4REC
0;0.013833385;0.015370427;0.019674147;0.009837073
1;0.017364658;0.024514811;0.024514811;0.014300306
2;0.015643803;0.02045728;0.019253911;0.006016847
3;0.024429967;0.035016287;0.038273616;0.017915309
4;0.023952096;0.032185629;0.029191617;0.019461078
5;0.019451813;0.035366932;0.035366932;0.016799293
6;0.020237264;0.044661549;0.032798325;0.015352408
7;0.025757576;0.05530303;0.05530303;0.018939394
8;0.031292517;0.123129252;0.095238095;0.036054422


==> charts_nowplaying-hitrate.csv.txt <==
List Length;GRU;SR;SMF;S-KNN;SV-KNN
20;0.205621343;0.212476859;0.182503509;0.254159354;0.270015891
10;0.167467739;0.176901647;0.148352502;0.175703332;0.195736742
5;0.136322522;0.142689317;0.118098571;0.112141413;0.13003491
3;0.116966032;0.120227402;0.098531908;0.078182158;0.091395521
1;0.073416781;0.079774721;0.06135997;0.038444802;0.045626892


==> charts_nowplaying-sparsity.csv.txt <==
Days;AR;GRU4REC;SKNN;SR;V-SKNN
1;0.363512284;0.215195632;0.464968153;0.277979982;0.452684258
2;0.301790281;0.227905655;0.364876385;0.251491901;0.370559818
3;0.286651584;0.226244344;0.344117647;0.246832579;0.350452489
5;0.275642131;0.229443199;0.326323048;0.249956904;0.336838476
10;0.237541528;0.210452338;0.282136468;0.222591362;0.294147713
15;0.230038653;0.209166207;0.278409718;0.217448923;0.288790723
20;0.225744379;0.203058538;0.265140774;0.212781041;0.277496455
30;0.21875;0.212185651;0.265717456;0.212185651;0.275610207
60;0.21259277;0.21410901;0.249780544;0.216104062;0.264144921


==> charts_retailrocket-hitrate.csv.txt <==
List Length;GRU;SR;SMF;S-KNN;SV-KNN
20;0.479696371;0.418655029;0.459365173;0.583010377;0.572672511
10;0.414960876;0.386228303;0.393175969;0.528439574;0.51934903
5;0.345459658;0.337105001;0.32158795;0.457604745;0.455047381
3;0.28528491;0.288114073;0.263570885;0.396069473;0.395964762
1;0.160915035;0.176065691;0.147552741;0.241965389;0.245001107


==> charts_retailrocket-sparsity.csv.txt <==
Days;AR;GRU4REC;SKNN;SR;V-SKNN
1;0.015985157;0.006422608;0.023406837;0.010418897;0.018839649
2;0.015296006;0.005995657;0.024029837;0.009914078;0.019356057
3;0.014422323;0.006466531;0.024533626;0.009327481;0.018027904
5;0.013898251;0.006547906;0.024875622;0.008634248;0.018616594
10;0.015283621;0.007983981;0.027981954;0.010189081;0.02215238
15;0.016473903;0.008907269;0.029653026;0.010702356;0.024267763
20;0.016973545;0.009375661;0.031132275;0.010751323;0.025248677
30;0.019757994;0.010560979;0.03296896;0.012899203;0.028039204
60;0.02416216;0.013105776;0.037457376;0.016464024;0.033375814


==> charts_rsc15-popbin.csv.txt <==
PopBin;SR;SKNN;V-SKNN;GRU4REC;
0;0.350848256;0.342130066;0.390904807;0.277332705
1;0.541367767;0.472262076;0.530846485;0.544715447
2;0.584777328;0.463319838;0.530688259;0.59902834
3;0.627402719;0.550984529;0.607829348;0.655180497
4;0.734318237;0.694518447;0.727617664;0.738758376
5;0.78611305;0.785764131;0.784019539;0.781693417
6;0.819829618;0.826173645;0.82309226;0.769439913
7;0.825560538;0.828699552;0.815695067;0.792376682
8;0.824457594;0.813280736;0.819855358;0.79947403
9;0.860888889;0.885777778;0.882222222;0.852444444


==> charts_rsc15-sparsity.csv.txt <==
Days;AR;GRU4REC;SKNN;SR;V-SKNN
1;0.613336992;0.46377607;0.621158068;0.61539517;0.650521405
2;0.645353352;0.594745017;0.6377168;0.649236345;0.662826819
3;0.662139654;0.647533632;0.64189622;0.662780269;0.670852018
5;0.672736534;0.668788998;0.6473959;0.671972495;0.674773972
10;0.675263626;0.696988947;0.648710456;0.682632448;0.677169356
15;0.673096447;0.695177665;0.648604061;0.683756345;0.675888325
20;0.674279914;0.705113564;0.650044411;0.68493846;0.675929451
30;0.673389143;0.714485033;0.648782344;0.685312024;0.674911213
60;0.664595486;0.711006848;0.649378646;0.676768958;0.673852397


==> charts_tmall-hitrate.csv.txt <==
List Length;GRU;SR;SMF;S-KNN;SV-KNN
20;0.277065192;0.241856184;0.25490534;0.398728602;0.373288177
10;0.224967361;0.206471875;0.207453725;0.334346662;0.311910645
5;0.177070297;0.170316801;0.162948587;0.263998835;0.251063265
3;0.145288689;0.143961928;0.133109307;0.212261913;0.207131979
1;0.086188369;0.091418397;0.075611092;0.112624617;0.117366568


==> charts_tmall-sparsity.csv.txt <==
Days;AR;GRU4REC;SKNN;SR;V-SKNN
1;0.212184563;0.095544293;0.404413473;0.183444198;0.355928624
2;0.219113732;0.113804665;0.40131023;0.190192355;0.354461779
3;0.224578856;0.139053656;0.399705115;0.197259601;0.354641901
5;0.231379839;0.214068035;0.398171491;0.203984108;0.354453202
10;0.237095919;0.185479597;0.394231206;0.212362783;0.352168976
15;0.23791761;0.197670116;0.39245378;0.216661486;0.349534467
20;0.23997044;0.237109555;0.39148027;0.219614988;0.347506055
30;0.241790613;0.24885463;0.389143415;0.22263236;0.345087396


==> tables_clef-all.csv.txt <==
Metrics;HR@20;MRR@20;COV@20;POP@20;P@20;R@20
\smf;0.706117067;F0.234423738;0.649565163;0.082843407;0.061677142;0.526821096
\vsknn;0.775557828;0.223575333;0.621024029;0.082734924;0.067958935;0.58413196
\sr;0.671878104;0.222966353;0.655356122;0.093288231;0.058275129;0.501955061
\gru;0.568499349;0.219950467;0.17442489;0.094286256;F0.072447866;F0.626009412
\knn;F0.778077591;0.21856583;0.612573028;0.084236067;0.065616015;0.577132601
\fpmc;0.59766069;0.171101754;0.846779309;0.082395544;0.060151462;0.514585065
\fossil;0.570665398;0.16612186;0.96271137;F0.078667682;0.0580718;0.503649048
\fism;0.403168126;0.129388776;F0.997362016;0.079664368;0.058177745;0.504597276

==> tables_precision-recall_ecommerce-20.csv.txt <==
Dataset;RSC15;;;TMALL;;;ROCKET;;;ZALANDO;;
Metric;P@20;R@20;MAP@20;P@20;R@20;MAP@20;P@20;R@20;MAP@20;P@20;R@20;MAP@20
\sknn;0.0856;0.4638;0.0350;0.0945;0.3122;0.0249;0.0562;0.4779;0.0289;0.0742;0.2018;0.0161
\vsknn;0.0920;0.4935;0.0381;0.0876;0.2907;0.0228;0.0553;0.4620;0.0278;0.0757;0.2070;0.0164
\gru;0.0853;0.4698;0.0354;0.0677;0.2331;0.0171;0.0458;0.3997;0.0238;0.0646;0.1814;0.0139
\smf;0.0916;0.5005;0.0382;0.0679;0.2304;0.0171;0.0471;0.3971;0.0239;0.0616;0.1752;0.0131
\sr;0.0889;0.4876;0.0370;0.0519;0.1928;0.0132;0.0380;0.3417;0.0199;0.0595;0.1744;0.0130


==> tables_window_30music-window-best.csv.txt <==
Metrics;HR@20;MRR@20;COV@20;POP@20
\sr;0.33231044108669805;S0.23772052003287025;0.38925517906143803;0.023191889952974304
\mc;0.2843762506563592;0.23181348091362727;0.2038404905078981;0.02052176494803105
\gru;0.3256921930475206;0.22637070678996438;0.34473947064448723;0.055626852402360004
\sfsknn;0.2856080354156377;0.20793384008961704;0.18542857832931245;0.021948040357426674
\smf;0.2842852312902921;0.1776513453779502;0.15084817778241272;0.10477503097518
\vsknn;0.38186710488868536;0.10987333182723558;0.3169604766160029;0.053790465016919996
\iknn;0.29710759799021424;0.10861031605631219;0.4595781931348313;0.02259070839078
\ssknn;S0.38558615148401515;0.10766464446940316;0.2931429222870193;0.051544103102565686
\ar;0.3087878615598692;0.09600482773206484;0.3524256883071061;0.03935378819700435
\knn;0.34432121835286517;0.08979383429653967;0.19123264329097067;0.057422233743154395
\bpr;0.05797809293625165;0.04274812700586371;0.4521351785909604;0.02813991018612
\fpmc;0.035849758904313245;0.029286724858576835;F0.6543793607849397;F0.007839984363816
\fism;0.004734441777508548;0.0028934800711048437;0.46758017396547996;0.008350494102153999
\fossil;0.009977690043083843;0.0028539916494766;0.33469097738422826;0.029723812395140003


==> tables_window_30music-window-full.csv.txt <==
Metrics;HR@20;MRR@20;COV@20;POP@20
whybrid-test-50-50-vknn-sr;0.40288035960016944;0.2560038594954384;0.3851997752917943;0.0439855584362137
whybrid-test-40-60-vknn-sr;0.39943752305608987;0.25566422856724363;0.39615934808459685;0.04238051834397079
whybrid-test-60-40-vknn-sr;0.4056089516203382;0.25047128178436723;0.3732925198409698;0.045681082141226445
sr10-div;0.33231044108669805;0.23772052003287025;0.38925517906143803;0.031192132500360004
markov;0.2843762506563592;0.23181348091362727;0.2038404905078981;0.02052176494803105
gru4rec2-top1-max;0.3256921930475206;0.22637070678996438;0.34473947064448723;0.055626852402360004
sfknn-100-500-cosine;0.2856080354156377;0.20793384008961704;0.18542857832931245;0.021948040357426674
smfr15i-100-32-adagrad-0.05-linear-bpr_max2;0.2842852312902921;0.1776513453779502;0.15084817778241272;0.10477503097518
sr10-div-3w;0.19266467011442692;0.1421656726166221;0.18363379333445135;0.023191889952974304
svmknn-100-2000-cosine;0.3818134147783563;0.10987333182723558;0.31695654305966225;0.05382720199288876
svmknn-100-1000-cosine;0.38186710488868536;0.10987279223251445;0.3169604766160029;0.053790465016919996
svmknn-200-2000-cosine;0.38119198891485356;0.10969461792431054;0.3150604387939586;0.0554986534644498
iknn-100;0.29710759799021424;0.10861031605631219;0.4595781931348313;0.02259070839078
sknn-100-500-cosine;0.38558615148401515;0.10766464446940316;0.2931429222870193;0.051544103102565686
ar;0.3087878615598692;0.09600482773206484;0.3524256883071061;0.03935378819700435
knn-100-500-cosine;0.34432121835286517;0.08979383429653967;0.19123264329097067;0.057422233743154395
knn-500-1000-cosine;0.3417480498982729;0.08948219619119577;0.19065155412083212;0.06265631919488
bprmf-100;0.05797809293625165;0.04274812700586371;0.4521351785909604;0.02813991018612
fpmc-100;0.035849758904313245;0.029286724858576835;0.6543793607849397;0.007839984363816
fism-100;0.004734441777508548;0.0028934800711048437;0.46758017396547996;0.008350494102153999
fossil-100;0.009977690043083843;0.0028539916494766;0.33469097738422826;0.029723812395140003


==> tables_window_8tracks-window-best.csv.txt <==
Metrics;HR@20;MRR@20;COV@20;POP@20
\ar;0.025537226641832632;S0.0071344678950149305;0.4529592805558593;0.09124478778517413
\fpmc;0.0001061685053194573;4.7794640674437314e-05;F0.7607818037561132;0.003060496996853724
\fism;5.9733130611101726e-05;1.658751145112791e-05;0.6209942000556717;F0.0026752242309343215
\smf;0.023097358668468928;0.006410840258113717;0.15279806012504943;0.08644607581844
\sr;0.017078491043338327;0.006388254375150318;0.49671191415575483;0.053105777351315574
\sfsknn;0.011875803132067953;0.0063729917038662836;0.3049360436400458;0.03628372678490173
\vsknn;0.035221310860267294;0.005728747787049435;0.40805756552397277;0.1194310461902
\knn;S0.037553230817024434;0.005346597961362094;0.24308137719690012;0.107966569803515
\iknn;0.017672410010551927;0.005057727627289346;0.6956070997367665;0.02453855201092
\gru;0.018948046788232663;0.005006143973289785;0.0692959309197823;0.12229408310439997
\ssknn;0.029308635707672948;0.004759648408507964;0.4509183917877343;0.08068713619618947
\mc;0.009864966139086032;0.004647327876972722;0.34961802750366466;0.032067180087403245
\bpr;0.00043942452773632935;0.0001854648810964598;0.6137990681694732;0.008752769082286676
\fossil;0.00022948271534450532;0.00010041572403840609;0.6702818405399399;0.00837401742462811


==> tables_window_8tracks-window-full.csv.txt <==
Metrics;HR@20;MRR@20;COV@20;POP@20
whybrid-test-40-60-vknn-sr;0.02107029170016831;0.007619971118558914;0.5375159508808072;0.06345177933218368
whybrid-test-50-50-vknn-sr;0.021259132460009347;0.007403654703118714;0.5349542897610261;0.06386942050762838
ar;0.025537226641832632;0.0071344678950149305;0.4529592805558593;0.09124478778517413
smfr15i-100-32-adagrad-0.05-linear-bpr_max2;0.023097358668468928;0.006410840258113717;0.15279806012504943;0.08644607581844
sr10-div-3w;0.017078491043338327;0.006388254375150318;0.49671191415575483;0.05310577735132001
sr10-div;0.017078491043338327;0.006388254375150318;0.49671191415575483;0.053105777351315574
sfknn-100-500-cosine;0.011875803132067953;0.0063729917038662836;0.3049360436400458;0.03628372678490173
whybrid-test-60-40-vknn-sr;0.021501385098101424;0.006064506991023228;0.531940433266005;0.06451633600003222
svmknn-200-2000-cosine;0.035221310860267294;0.005728747787049435;0.3886079702540794;0.13562849134899185
svmknn-100-2000-cosine;0.03389325432920366;0.005670499074175857;0.4068266082730852;0.1201117752946
svmknn-100-1000-cosine;0.03345218600339829;0.0056440161458022;0.40805756552397277;0.1194310461902
knn-500-1000-cosine;0.037553230817024434;0.005346597961362094;0.2353016374516886;0.15273652131999998
iknn-100;0.017672410010551927;0.005057727627289346;0.6956070997367665;0.02453855201092
gru4rec2-top1-max;0.018948046788232663;0.005006143973289785;0.0692959309197823;0.12229408310439997
knn-100-500-cosine;0.03350539036574053;0.0049394460182989805;0.24308137719690012;0.107966569803515
sknn-100-500-cosine;0.029308635707672948;0.004759648408507964;0.4509183917877343;0.08068713619618947
markov;0.009864966139086032;0.004647327876972722;0.34961802750366466;0.032067180087403245
bprmf-100;0.00043942452773632935;0.0001854648810964598;0.6137990681694732;0.008752769082286676
fossil-100;0.00022948271534450532;0.00010041572403840609;0.6702818405399399;0.00837401742462811
fpmc-100;0.0001061685053194573;4.7794640674437314e-05;0.7607818037561132;0.003060496996853724
fism-100;5.9733130611101726e-05;1.658751145112791e-05;0.6209942000556717;0.0026752242309343215


==> tables_window_aotm-window-best.csv.txt <==
Metrics;HR@20;MRR@20;COV@20;POP@20
\smf;0.02977952259434848;F0.011114042873473774;0.24565864602206444;0.1998189436806
\fism;0.0003733284228767846;8.208774643798918e-05;0.6171495718210769;0.027158868565120002
\sfsknn;0.014479746020294785;0.011067211602580989;0.3558828907082705;0.05083643631912734
\sr;0.019548723009244835;0.007661815074805208;0.5864089111558594;0.053318681123421155
\gru;0.015660913370266302;0.0071851526853896645;0.4652738424178652;0.11512799197800001
\mc;0.013283815491272291;0.006320633358865087;0.38032442126764143;0.04976425800839485
\ar;0.023328512880469783;0.005918018519036876;0.5531780611314797;0.10492135259939091
\vsknn;0.03778058768341828;0.0054883379160220154;0.536266152572802;0.1397131021964
\ssknn;0.03971644698481465;0.005472913138839716;0.5356801234472488;0.12892703313641266
\knn;S0.042948192003364784;0.005390000401035161;0.28021078406509725;0.16777852471003732
\iknn;0.018670846259286382;0.00490796614489057;F0.7879859817321977;0.047286740480260006
\fossil;0.002719184354242609;0.0006767713444750462;0.5529001750689728;0.09776502129070001
\bpr;0.00178995557236021;0.0005370712267478169;0.5658867045090659;0.09678506712286
\fpmc;0.0006705762331375073;0.00033572777271488944;0.7850588273893806;F0.026368378573740005


==> tables_window_aotm-window-full.csv.txt <==
Metrics;HR@20;MRR@20;COV@20;POP@20
smfr15i-100-32-adagrad-0.05-linear-bpr_max2;0.02977952259434848;0.011114042873473774;0.24565864602206444;0.1998189436806
sfknn-100-500-cosine;0.014479746020294785;0.011067211602580989;0.3558828907082705;0.05083643631912734
whybrid-test-40-60-vknn-sr;0.023703991710365524;0.01071384912733015;0.631962089757934;0.08838768820205699
whybrid-test-50-50-vknn-sr;0.02433087432501428;0.010676002094922858;0.6292565236647223;0.08939437750784943
whybrid-test-60-40-vknn-sr;0.02503188193938486;0.008797864395159467;0.6263256936963653;0.09027094769691368
sr10-div;0.019548723009244835;0.007661815074805208;0.5864089111558594;0.07420267743594
gru4rec2-top1-max;0.015660913370266302;0.0071851526853896645;0.4652738424178652;0.11512799197800001
markov;0.013283815491272291;0.006320633358865087;0.38032442126764143;0.04976425800839485
ar;0.023328512880469783;0.005918018519036876;0.5531780611314797;0.10492135259939091
svmknn-100-1000-cosine;0.03771277688780934;0.0054883379160220154;0.536266152572802;0.1397131021964
svmknn-100-2000-cosine;0.03771277688780934;0.0054883379160220154;0.536266152572802;0.13971411542422052
sknn-100-500-cosine;0.03971644698481465;0.005472913138839716;0.5356801234472488;0.12892703313641266
knn-100-500-cosine;0.04254823729952769;0.005390000401035161;0.28021078406509725;0.16777852471003732
svmknn-200-2000-cosine;0.03778058768341828;0.005386910453991092;0.528242200085205;0.1454808672000521
knn-500-1000-cosine;0.042948192003364784;0.005326795737305546;0.2772544580437382;0.185685961252
iknn-100;0.018670846259286382;0.00490796614489057;0.7879859817321977;0.047286740480260006
sr10-div-3w;0.008442329312572803;0.003584212669165911;0.30964677536040064;0.053318681123421155
fossil-100;0.002719184354242609;0.0006767713444750462;0.5529001750689728;0.09776502129070001
bprmf-100;0.00178995557236021;0.0005370712267478169;0.5658867045090659;0.09678506712286
fpmc-100;0.0006705762331375073;0.00033572777271488944;0.7850588273893806;0.026368378573740005
fism-100;0.0003733284228767846;8.208774643798918e-05;0.6171495718210769;0.027158868565120002


==> tables_window_clef-window-best-small.csv.txt <==
Metrics;HR@20;MRR@20;COV@20;POP@20
\smf;0.7061170673386009;S0.23442373846304534;0.6495651625990327;0.0828434074036
mc;0.6873463384437244;0.22530245196526827;0.7316652357663712;0.0948384138916
\vsknn;0.7755578284297485;0.22357533285397785;0.6210240289731166;0.08217943666184
\sr;0.6718781039777019;0.2229663525694386;0.6553561217598887;0.09328823067164
\gru;0.5684993489912038;0.21995046679179348;0.17442488950177537;0.09428625553830002
\knn;F0.778077591336401;0.2185658302761329;0.6125730278353991;0.08423606710588
\ar;0.6659696279167149;0.21619462959400892;0.7237016738779449;0.09953988742642002
\iknn;0.5964072261580509;0.18848428501460768;F0.7457611686357725;F0.05906543835768


==> tables_window_clef-window-best.csv.txt <==
Metrics;HR@20;MRR@20;COV@20;POP@20
\smf;0.7061170673386009;S0.23442373846304534;0.6495651625990327;0.0828434074036
mc;0.6873463384437244;0.22530245196526827;0.7316652357663712;0.0948384138916
\vsknn;0.7755578284297485;0.22357533285397785;0.6210240289731166;0.08217943666184
\sr;0.6718781039777019;0.2229663525694386;0.6553561217598887;0.09328823067164
\gru;0.5684993489912038;0.21995046679179348;0.17442488950177537;0.09428625553830002
\knn;F0.778077591336401;0.2185658302761329;0.6125730278353991;0.08423606710588
\ar;0.6659696279167149;0.21619462959400892;0.7237016738779449;0.09953988742642002
\iknn;0.5964072261580509;0.18848428501460768;0.7457611686357725;F0.05906543835768
\fpmc;0.597660690409495;0.17110175446192705;0.8467793092078452;0.08239554397467999
\fossil;0.5706653980551524;0.1661218604551744;0.962711369635428;0.07866768173196
\fism;0.4031681257124042;0.12938877628342932;F0.9973620161848975;0.07966436756536001


==> tables_window_clef-window-full.csv.txt <==
Metrics;HR@20;MRR@20;COV@20;POP@20
whybrid-test-50-50-vknn-sr;0.7329651991695547;0.24455793267618692;0.6543058376014514;0.09252169399785999
whybrid-test-40-60-vknn-sr;0.708410717880734;0.23976302820249412;0.6570410012700761;0.09272776319402001
smfr15i-100-32-adagrad-0.05-linear-bpr_max2;0.7061170673386009;0.23442373846304534;0.6495651625990327;0.0828434074036
whybrid-test-60-40-vknn-sr;0.7467298872998462;0.23096800418740795;0.6492168242855414;0.09184030645286001
mc;0.6873463384437244;0.22530245196526827;0.7316652357663712;0.0948384138916
svmknn-100-1000-cosine;0.7755578284297485;0.22357533285397785;0.6196813337239437;0.0825431024834
sr10-div-3w;0.6718781039777019;0.2229663525694386;0.6553561217598887;0.09328823067164
sr10-div-2w;0.6718781039777019;0.2229663525694386;0.6553561217598887;0.09328823067164
sr10-div;0.6718781039777019;0.2229663525694386;0.6553561217598887;0.09328823067164
svmknn-200-2000-cosine;0.7738251637756648;0.22138186292041945;0.6167011656478267;0.08217943666184
svmknn-100-2000-cosine;0.7633198997872253;0.22000710027296702;0.6210240289731166;0.08273492414872
gru4rec2-top1-max;0.5684993489912038;0.21995046679179348;0.17442488950177537;0.09428625553830002
knn-500-1000-cosine;0.778077591336401;0.2185658302761329;0.6125730278353991;0.08423606710588
ar;0.6659696279167149;0.21619462959400892;0.7237016738779449;0.09953988742642002
iknn-100;0.5964072261580509;0.18848428501460768;0.7457611686357725;0.05906543835768
fpmc-50;0.597660690409495;0.17110175446192705;0.8467793092078452;0.08239554397467999
fossil-50;0.5706653980551524;0.1661218604551744;0.962711369635428;0.07866768173196
fism-50;0.4031681257124042;0.12938877628342932;0.9973620161848975;0.07966436756536001


==> tables_window_lastfm-window-full.csv.txt <==
Metrics;HR@20;MRR@20;COV@20;POP@20
whybrid-test-40-60-vknn-sr;0.12325276869212695;0.05459004216505873;0.511536895616924;0.10416021538244
whybrid-test-50-50-vknn-sr;0.12710626675659578;0.05310816599735789;0.4842749052887895;0.11519453416780001
sr10-div;0.11065667784849864;0.05078079251501676;0.5526064617231838;0.06588338641914
gru4rec2-bpr-max;0.09773363301702005;0.04580891228448588;0.36053817850980735;0.11036295879866669
whybrid-test-60-40-vknn-sr;0.1298808223499847;0.045102456875966465;0.4514675924585957;0.1273569158826
markov;0.07640773208604683;0.042664155555321846;0.30595038039742256;0.04365543167299999
iknn-100;0.1103497526260131;0.03773422177863199;0.6066253692917343;0.05644575546124
sfknn-100-500-cosine;0.07319311089850593;0.036283947063745284;0.22176694576005768;0.04685329766008
ar;0.10551143077824623;0.03387645972283693;0.36066188102953173;0.12197542054020001
sr10-div-3w;0.05088376057898507;0.022292128469896415;0.2880000487438782;0.04845851054656
smf-top1-max-100-l0.05-m0.2-d0.3-s0.0;0.07150678285407437;0.019330926207438467;0.05273601052817811;0.23810956599560001
svmknn-200-2000-cosine;0.10927445522373318;0.018474498780795774;0.25222383771892076;0.189020225472
svmknn-100-2000-cosine;0.10785383253055363;0.018379444302862105;0.2589565289832969;0.1798721178802
svmknn-100-1000-cosine;0.10698939776580887;0.01830289642460723;0.2596781067990102;0.1793997241156
sknn-100-500-cosine;0.09682668921203176;0.015887983671850785;0.27712543945782686;0.1555921089492
knn-100-500-cosine;0.0649211577104056;0.009324948874929682;0.11810900759038959;0.19281666117220003
knn-500-1000-cosine;0.06349522413246206;0.009117529556670856;0.11573942502707209;0.22659152869639998


==> tables_window_nowplaying-window-best.csv.txt <==
Metrics;HR@20;MRR@20;COV@20;POP@20
\sr;0.20330093004137612;F0.10528233338116774;0.4655552558621235;0.024730176598142573
\gru;0.19697080994515517;0.10183773881491417;0.4331073098032056;0.051595999321560004
\mc;0.15819295309199927;0.09710373027839683;0.2935597662910592;0.028392314499010345
\sfsknn;0.16472102242912584;0.09542545958337992;0.2772706209662744;0.031124818344788863
\smf;0.18250350850623123;0.0881973921533314;0.24169590926477466;0.09158628256924001
\vsknn;0.25519534027400326;0.07846291182049828;0.4282988814609845;0.06394308191608
\ssknn;S0.2621751626538865;0.07767932948878144;0.4148821745113597;0.06239017890151385
\ar;0.20760597984068846;0.07101582651548904;0.4530542658544617;0.05112347788421203
\knn;0.24293773240447333;0.06892723891887671;0.3006939930271181;0.06904753925328479
\iknn;0.1821707958623518;0.05691473037572496;0.5798533813861946;0.029386653672800002
\bpr;0.062093875172360924;0.03917965786922016;0.5903379934064834;0.06719365901948
\fpmc;0.04700978847327095;0.03309796907713429;F0.7865135924576053;0.0154121282809
\fossil;0.043206924256874245;0.013587070938333981;0.5949994645293165;0.0335725876013
\fism;0.01829738776603249;0.010796656922957937;0.6451443679441768;F0.011008571603104


==> tables_window_nowplaying-window-full.csv.txt <==
Metrics;HR@20;MRR@20;COV@20;POP@20
whybrid-test-50-50-vknn-sr;0.2534973013578993;0.11681447933676;0.5015350938047158;0.050939560979729605
whybrid-test-40-60-vknn-sr;0.2499661063843805;0.11624401536909086;0.5079415598142802;0.049546943852172655
whybrid-test-60-40-vknn-sr;0.2570038401152795;0.11505563962969574;0.4934568399625179;0.05262480529894943
sr10-div;0.20330093004137612;0.10528233338116774;0.4655552558621235;0.03977382440936
gru4rec2-bpr-max;0.19697080994515517;0.10183773881491417;0.4331073098032056;0.051595999321560004
markov;0.15819295309199927;0.09710373027839683;0.2935597662910592;0.028392314499010345
sfknn-100-500-cosine;0.16472102242912584;0.09542545958337992;0.2772706209662744;0.031124818344788863
smfr15i-100-32-adagrad-0.05-linear-bpr_max2;0.18250350850623123;0.0881973921533314;0.24169590926477466;0.09158628256924001
svmknn-100-1000-cosine;0.25519534027400326;0.07846291182049828;0.4282988814609845;0.06394308191608
svmknn-100-2000-cosine;0.25513362140345863;0.0784185699792272;0.428272213852523;0.06406466995715819
svmknn-200-2000-cosine;0.25465378228023433;0.0781714945973802;0.42656511071665515;0.06624299218026271
sknn-100-500-cosine;0.2621751626538865;0.07767932948878144;0.4148821745113597;0.06239017890151385
sr10-div-3w;0.13377946303855476;0.07524827292368055;0.19101090845310048;0.024730176598142573
ar;0.20760597984068846;0.07101582651548904;0.4530542658544617;0.05112347788421203
knn-100-500-cosine;0.24293773240447333;0.06892723891887671;0.3006939930271181;0.06904753925328479
knn-500-1000-cosine;0.24081846475806193;0.06891828907946053;0.2996348044376366;0.07484883156844
iknn-100;0.1821707958623518;0.05691473037572496;0.5798533813861946;0.029386653672800002
bprmf-100;0.062093875172360924;0.03917965786922016;0.5903379934064834;0.06719365901948
fpmc-100;0.04700978847327095;0.03309796907713429;0.7865135924576053;0.0154121282809
fossil-100;0.043206924256874245;0.013587070938333981;0.5949994645293165;0.0335725876013
fism-100;0.01829738776603249;0.010796656922957937;0.6451443679441768;0.011008571603104


==> tables_window_retailrocket-window-best-small.csv.txt <==
Metrics;HR@20;MRR@20;COV@20;POP@20
\ssknn;S0.5906703739907334;S0.34506746724119275;0.5957839194075467;0.056183256891758994
\vsknn;0.5726725112410544;0.33788444217337327;0.5754070101128178;0.059879928733699996
\knn;0.5830103774790739;0.33712525618865125;0.5656942640210951;0.057722502292333576
\sfsknn;0.3576308469641947;0.25996203947490326;0.40328434224636045;0.03454080303069104
\sr;0.41865502850410846;0.2454398209391674;0.5240526342607288;0.041944573734757205
\gru;0.47969637053202624;0.24279844402993164;F0.6022763558055437;0.05978977404420001
\ar;0.4391178815682644;0.24117602121851003;0.5443568051078975;0.05272132075406975
\mc;0.358540255452433;0.2295765510797317;0.41064796270352505;0.0350279142368364
\smf;0.4593651727982039;0.22547437147844435;0.4490265039117016;0.08452739194884
\iknn;0.24014815722978833;0.10729263501616193;0.5844266045618054;F0.033237416584179995


==> tables_window_retailrocket-window-full.csv.txt <==
Metrics;HR@20;MRR@20;COV@20;POP@20
sknn-100-500-cosine;0.5906703739907334;0.34506746724119275;0.5957839194075467;0.056183256891758994
svmknn-100-2000-cosine;0.5721910245092272;0.33788444217337327;0.5754070101128178;0.05988216170777287
svmknn-100-1000-cosine;0.5722297788391864;0.3378751977287841;0.5753699678784074;0.059879928733699996
svmknn-200-2000-cosine;0.5726725112410544;0.3376192265323776;0.5746109939488033;0.06084205097425712
knn-100-500-cosine;0.5830103774790739;0.33712525618865125;0.5656942640210951;0.057722502292333576
knn-500-1000-cosine;0.5826643201189443;0.3366972408821084;0.5640493184925678;0.060861972888360004
whybrid-test-60-40-vknn-sr;0.5585945981263263;0.31762696682252883;0.5934780042130362;0.05505613504306739
whybrid-test-50-50-vknn-sr;0.555610716214598;0.30478541965233463;0.595273775368286;0.054064792827831755
bprmf-100;0.35699586753838963;0.3029696939204819;0.8241494678897267;0.0602334211569
whybrid-test-40-60-vknn-sr;0.5529052389658633;0.29591705572971877;0.5965494995693802;0.053302262914221556
fpmc-100;0.3200561559658852;0.272939858441847;0.9291334430165774;0.02246757220724
sfknn-100-500-cosine;0.3576308469641947;0.25996203947490326;0.40328434224636045;0.03454080303069104
sr10-div;0.41865502850410846;0.2454398209391674;0.5240526342607288;0.04308073323868
gru4rec2-top1-max;0.47969637053202624;0.24279844402993164;0.6022763558055437;0.05978977404420001
ar;0.4391178815682644;0.24117602121851003;0.5443568051078975;0.05272132075406975
sr10-div-3w;0.3975166545629413;0.23404083384928653;0.4881277262723011;0.041944573734757205
markov;0.358540255452433;0.2295765510797317;0.41064796270352505;0.0350279142368364
smfr15i-100-32-adagrad-0.05-linear-bpr_max2;0.4593651727982039;0.22547437147844435;0.4490265039117016;0.08452739194884
iknn-100;0.24014815722978833;0.10729263501616193;0.5844266045618054;0.033237416584179995
fism-100;0.13168494963954674;0.07509563015903065;0.8482962095757642;0.01764744558284
fossil-100;0.05801168486827889;0.021528641132983046;0.7531080622423971;0.12698532909512


==> tables_window_rsc15-window-best-small.csv.txt <==
Metrics;HR@20;MRR@20;COV@20;POP@20
\gru;S0.6827005909116645;F0.30789428190205526;0.504039835618509;0.05411351067344
\sr;0.6530894167710559;0.3037278898069343;0.6676971869752596;0.07173445550669796
\smf;0.6658590500604008;0.30160555779283443;0.5652627166223958;0.05452361320392
\mc;0.6417675095977053;0.3004527747031581;0.6454013441313895;0.07006175707830245
\ar;0.6360975162362191;0.28940288998029523;0.6296337381245627;0.09263263229541731
\vsknn;0.653047697882291;0.28285040371599657;0.6186833129914595;0.07858419574508514
\ssknn;0.6019050987276808;0.271644120330393;0.6548861183222503;0.0715691476452437
\sfsknn;0.5890664415470067;0.27049846972652813;0.6185417120322706;0.06564053234057832
\knn;0.6213461557695853;0.26580908249900953;0.6341462486884317;0.07282213330356804
\iknn;0.4864531487845086;0.20815879016693958;F0.7553519133191935;F0.04085817645946


==> tables_window_rsc15-window-full.csv.txt <==
Metrics;HR@20;MRR@20;COV@20;POP@20
gru4rec2-bpr-max;0.6827005909116645;0.30789428190205526;0.504039835618509;0.05411351067344
whybrid-test-40-60-vknn-sr;0.6685216750995886;0.30683400175401826;0.6732289869409509;0.07328344676081804
sr10-div-3w;0.6530894167710559;0.3037278898069343;0.6445422862822602;0.0722968865746
whybrid-test-50-50-vknn-sr;0.6709456246813204;0.30325165347996685;0.6687302949766837;0.07369350841481778
smfr15i-100-32-adagrad-0.05-linear-bpr_max2;0.6658590500604008;0.30160555779283443;0.5652627166223958;0.05452361320392
sr10-div;0.6505664400757949;0.3009539127349511;0.6676971869752596;0.07173445550669796
markov;0.6417675095977053;0.3004527747031581;0.6454013441313895;0.07006175707830245
whybrid-test-60-40-vknn-sr;0.6723666639265591;0.29731621130095065;0.6621562551690906;0.07451669442514855
ar;0.6360975162362191;0.28940288998029523;0.6296337381245627;0.09263263229541731
svmknn-100-1000-cosine;0.6465812675931109;0.28285040371599657;0.6176142993330388;0.07858419574508514
svmknn-100-1200-cosine;0.6473002863342792;0.28284202293226224;0.6181996732415358;0.07894521844598
svmknn-200-2000-cosine;0.653047697882291;0.28264413891753165;0.6084837351767078;0.08251444166153593
svmknn-100-2000-cosine;0.6465254550195558;0.2815949705307115;0.6186833129914595;0.07987650862038212
sknn-100-500-cosine;0.6019050987276808;0.271644120330393;0.6548861183222503;0.0715691476452437
sfknn-100-500-cosine;0.5890664415470067;0.27049846972652813;0.6185417120322706;0.06564053234057832
knn-500-1000-cosine;0.6213461557695853;0.26580908249900953;0.5897722273116048;0.08469370957899999
knn-100-500-cosine;0.5896997407665854;0.2636947470260377;0.6341462486884317;0.07282213330356804
iknn-100;0.4864531487845086;0.20815879016693958;0.7553519133191935;0.04085817645946
fpmc-100;0.3626607679028523;0.20115953727771635;0.9754395184353486;0.05452189890273999
bprmf-100;0.23470894008242116;0.17618355389083393;0.9107021355564786;0.08801180217766
fism-100;0.16192690179983;0.11450143376232307;0.9740755956075656;0.008265875804446002
fossil-100;0.18966904034389861;0.0616403012899282;0.9167840088465716;0.04822120227172


==> tables_window_rsc15s-window-full.csv.txt <==
Metrics;HR@20;MRR@20;COV@20;POP@20
smf-top1;0.7126638492944631;0.30867303103648264;0.5121315274860578;0.0516384459117
gru4rec2-bpr-max;0.7187198110844752;0.30848588481454176;0.35045220499959984;0.0327464880394
sr10-div-3w;0.6903288129999999;0.307548677;0.42355201;0.038156151
whybrid-test-40-60-vknn-sr;0.6922609040000001;0.301948864;0.4942507270000001;0.037869051
whybrid-test-50-50-vknn-sr;0.695463165;0.29933868;0.487234213;0.037468703
sr10-div;0.6717771659999999;0.29694833600000003;0.511645279;0.039833138
markov;0.66685749;0.296143959;0.517781394;0.039044207
whybrid-test-60-40-vknn-sr;0.6966975559999999;0.292972985;0.479444015;0.037049239
ar;0.6551933879999999;0.280786343;0.472881039;0.044855327
svmknn-200-2000-cosine;0.675211993;0.273589021;0.4271803220000001;0.0367454
sknn-500-1000-cosine;0.666607034;0.266495324;0.417335859;0.03548722
sfknn-500-1000-cosine;0.669737737;0.259955225;0.445802097;0.037471768
knn-500-1000-cosine;0.641096283;0.250374604;0.397646933;0.035562533


==> tables_window_tmall-window-best-small.csv.txt <==
Metrics;HR@20;MRR@20;COV@20;POP@20
\ssknn;0.386548310641567;S0.1852633664664242;0.4667524828908355;0.0245190514387
\knn;S0.403854261580295;0.18154697733677325;0.38079734188868175;0.02607249399888
\vsknn;0.37328817662165714;0.17891183986985457;0.4644749416593371;0.0235613578823
\sfsknn;0.21637739723950206;0.1357123365643923;0.4358756322494715;0.018155330220459998
\gru;0.2770651921317782;0.12905854416407286;0.1512617414449481;0.03547872534632
\ar;0.26210065936693716;0.1289027512900635;0.5091163154243468;0.02138930496486
\sr;0.2418561839271939;0.1276441463373797;0.5688123300036739;0.0214478367455
\smf;0.26059832014328316;0.12079287785807462;0.2611858959338655;0.0359308589187
\mc;0.20044819622393026;0.11563952769025705;0.49809714454809423;0.019378955072419997
\iknn;0.1500848625871168;0.05107961077242242;F0.7280156301255649;F0.007183148041346001


==> tables_window_tmall-window-full.csv.txt <==
Metrics;HR@20;MRR@20;COV@20;POP@20
sknn-100-500-cosine;0.386548310641567;0.1852633664664242;0.4667524828908355;0.0245190514387
knn-100-500-cosine;0.39872860199842336;0.18154697733677325;0.38079734188868175;0.02607249399888
knn-500-1000-cosine;0.403854261580295;0.17901839597646343;0.353479037803688;0.029089158019900002
svmknn-200-2000-cosine;0.37328817662165714;0.17891183986985457;0.4489519453345827;0.024854886640080003
svmknn-100-2000-cosine;0.36841870370317;0.17854241290391407;0.4639820448218076;0.0235613578823
svmknn-100-1000-cosine;0.36735335152138837;0.17822971153680883;0.4644749416593371;0.0236291040309
whybrid-test-60-40-vknn-sr;0.33460127181833016;0.16679768965665162;0.551044992094781;0.022989203759180003
bprmf-100;0.2040177292981095;0.15906452430014956;0.722647056586653;0.05725515987402001
whybrid-test-50-50-vknn-sr;0.32337388704662734;0.15665714593080318;0.5637477345309877;0.02285850407388
whybrid-test-40-60-vknn-sr;0.3120538069808019;0.15016291089742845;0.5730697262872628;0.02277184558524
sfknn-100-500-cosine;0.21637739723950206;0.1357123365643923;0.4358756322494715;0.018155330220459998
gru4rec2-top1-max;0.2770651921317782;0.12905854416407286;0.1512617414449481;0.03547872534632
ar;0.26210065936693716;0.1289027512900635;0.5091163154243468;0.02138930496486
sr10-div;0.2418561839271939;0.1276441463373797;0.5688123300036739;0.0214478367455
sr10-div-3w;0.2418561839271939;0.1276441463373797;0.5688123300036739;0.0214478367455
smfr15i-100-32-adagrad-0.05-linear-bpr_max2;0.26059832014328316;0.12079287785807462;0.2611858959338655;0.0359308589187
markov;0.20044819622393026;0.11563952769025705;0.49809714454809423;0.019378955072419997
fpmc-100;0.11919433213343919;0.10074345528764599;0.8803782985887505;0.005152245366364
iknn-100;0.1500848625871168;0.05107961077242242;0.7280156301255649;0.007183148041346001
fism-100;0.03677694918987455;0.023728188172821175;0.7522648894251058;0.00262971992533
fossil-100;0.003682974097943039;0.0014387370187966108;0.5981395097099222;0.015833349720514


==> tables_window_zalando-window-best-small.csv.txt <==
Metrics;HR@20;MRR@20;COV@20;POP@20
\sr;0.4829648288337432;F0.30381945617847983;0.5860160610122639;0.06120370538597125
\mc;0.45538853591846673;0.3026460497714911;0.5128477968556637;0.05996548234936042
\iknn;0.4047707833461892;0.27458171552701216;F0.7141048123093726;F0.03694418450396
\gru;0.46786110038451234;0.2671595827595911;0.303881776173372;0.10060481126196001
\smf;0.4470251128044076;0.2668099507999785;0.36163483118542017;0.10721625983494001
\ar;0.4665121127562516;0.2578472438076795;0.46720725311093975;0.08863965468395987
\sfsknn;0.4377800918641637;0.24949445406725107;0.4324087313522864;0.05682229763714615
\vsknn;S0.5205166967210775;0.2326398968635311;0.4322725727611282;0.09569349961090001
\ssknn;0.4986556298227759;0.21938822370173644;0.435004995217599;0.08740299805101662
\knn;0.455520329378676;0.1715209857678258;0.3085932942477595;0.0930881316446834


==> tables_window_zalando-window-full.csv.txt <==
Metrics;HR@20;MRR@20;COV@20;POP@20
whybrid-test-40-60-vknn-sr;0.5172047228559631;0.3070873999645524;0.5579247426016132;0.08118317851554743
sr10-div;0.4829648288337432;0.30381945617847983;0.5860160610122639;0.0705545979659
markov;0.45538853591846673;0.3026460497714911;0.5128477968556637;0.05996548234936042
whybrid-test-50-50-vknn-sr;0.5211890664705899;0.3005104676890425;0.5418040346924597;0.08394414701078401
whybrid-test-60-40-vknn-sr;0.5240855951650243;0.28410009538486153;0.5237299521246437;0.08647291025748863
iknn-100;0.4047707833461892;0.27458171552701216;0.7141048123093726;0.03694418450396
sr10-div-3w;0.4345099313728428;0.26914579905677566;0.45552963791331463;0.06120370538597125
gru4rec2-top1-max;0.46786110038451234;0.2671595827595911;0.303881776173372;0.10060481126196001
smfr15i-100-32-adagrad-0.05-linear-bpr_max2;0.4470251128044076;0.2668099507999785;0.36163483118542017;0.10721625983494001
ar;0.4665121127562516;0.2578472438076795;0.46720725311093975;0.08863965468395987
sfknn-100-500-cosine;0.4377800918641637;0.24949445406725107;0.4324087313522864;0.05682229763714615
svmknn-100-1000-cosine;0.5114622339000715;0.2326398968635311;0.4322725727611282;0.09569349961090001
svmknn-200-2000-cosine;0.5205166967210775;0.2323097628311011;0.42072622054108777;0.09935691335931707
svmknn-100-2000-cosine;0.5100452666937466;0.23194677562705213;0.4319222229424008;0.09627826342966059
sknn-100-500-cosine;0.4986556298227759;0.21938822370173644;0.435004995217599;0.08740299805101662
knn-100-500-cosine;0.44995635795031647;0.1715209857678258;0.3085932942477595;0.0930881316446834
knn-500-1000-cosine;0.455520329378676;0.16848708906663584;0.29906940953462835;0.10241771555799999
bprmf-100;0.16177623131804436;0.103749344300167;0.6089993235179233;0.057553586574479995
fpmc-100;0.07495055953902821;0.05082858168681307;0.8115505990882192;0.020820599637440002
fism-100;0.010516104887207247;0.00448385501369041;0.6241959329458042;0.019743144613679996
fossil-100;0.004799721366326474;0.0019460927441668086;0.6711711448375759;0.03429604765494

